The homotopy theory of type theories

We construct a left semi-model structure on the category of intensional type theories (precisely, on $\mathrm{CxlCat_{Id,1,\Sigma(,\Pi_{ext})}}$). This presents an $\infty$-category of such type theories; we show moreover that there is an $\infty$-functor $\mathrm{Cl}_\infty$ from there to the $\infty$-category of suitably structured quasi-categories. This allows a precise formulation of the conjectures that intensional type theory gives internal languages for higher categories, and provides a framework and toolbox for further progress on these conjectures.

==> arxiv-metadata.txt <==
TITLE:

The homotopy theory of type theories

AUTHORS:

Chris Kapulkin and Peter LeFanu Lumsdaine

ABSTRACT:

  We construct a left semi-model structure on the category of intensional type theories (precisely, on $\mathrm{CxlCat_{Id,1,\Sigma(,\Pi_{ext})}}$).
This presents an $\infty$-category of such type theories; we show moreover that there is an $\infty$-functor $\mathrm{Cl}_\infty$ from there to the $\infty$-category of suitably structured quasi-categories.

  This allows a precise formulation of the conjectures that intensional type theory gives internal languages for higher categories, and provides a framework and toolbox for further progress on these conjectures.

COMMENTS:

v2: revised for release of companion paper arXiv:1808.01816; some theorem numbering changes

CLASSES:

18G55 Homotopical algebra (primary) 03B15 Higher-order logic & type theory 18C50 Cat'l semantics of formal languages 55U35 Abstract & axiomatic homotopy theory
[note: condensed to meeti 160 character limit]

